Nash Equilibrium in Games on Graphs with Incomplete Preferences

Games with incomplete preferences are an important model for studying rational decision-making in scenarios where players face incomplete information about their preferences and must contend with incomparable outcomes. We study the problem of computing Nash equilibrium in a subclass of two-player games played on graphs where each player seeks to maximally satisfy their (possibly incomplete) preferences over a set of temporal goals. We characterize the Nash equilibrium and prove its existence in scenarios where player preferences are fully aligned, partially aligned, and completely opposite, in terms of the well-known solution concepts of sure winning and Pareto efficiency. When preferences are partially aligned, we derive conditions under which a player needs cooperation and demonstrate that the Nash equilibria depend not only on the preference alignment but also on whether the players need cooperation to achieve a better outcome and whether they are willing to cooperate.We illustrate the theoretical results by solving a mechanism design problem for a drone delivery scenario.

==> figures/paut_aligned1.json <==
{
  "input": {
    "spec": "prefltlf 5\nF d1\nF d2\nF d3\nF d1 & F (d2 | d3)\n!(F d1 | F d2 | F d3 | (F d1 & F (d2 | d3)))\n>, 3, 0\n>, 3, 1\n>, 3, 2\n>, 0, 4\n>, 1, 4\n>, 2, 4\n>, 3, 4\n",
    "alphabet": "set()\n{\"d1\"}\n{\"d2\"}\n{\"d3\"}",
    "options": {
      "show_sa_state": false,
      "show_class": true,
      "show_color": true,
      "show_pg_state": false
    },
    "semantics": "semantics_ea"
  },
  "formula": {
    "f_str": "prefltlf 5\nF d1\nF d2\nF d3\nF d1 & F (d2 | d3)\n!(F d1 | F d2 | F d3 | (F d1 & F (d2 | d3)))\n>, 3, 0\n>, 3, 1\n>, 3, 2\n>, 0, 4\n>, 1, 4\n>, 2, 4\n>, 3, 4\n",
    "atoms": [
      "d2",
      "d1",
      "d3"
    ],
    "alphabet": [
      [],
      [
        "d1"
      ],
      [
        "d2"
      ],
      [
        "d3"
      ]
    ],
    "phi": [
      "0",
      "1",
      "2",
      "3",
      "4"
    ],
    "relation": [
      [
        4,
        4
      ],
      [
        2,
        4
      ],
      [
        0,
        4
      ],
      [
        3,
        4
      ],
      [
        0,
        0
      ],
      [
        3,
        1
      ],
      [
        1,
        1
      ],
      [
        1,
        4
      ],
      [
        3,
        0
      ],
      [
        3,
        3
      ],
      [
        2,
        2
      ],
      [
        3,
        2
      ]
    ]
  },
  "pdfa": {
    "states": {
      "0": [
        1,
        1,
        1,
        1,
        1
      ],
      "1": [
        1,
        1,
        2,
        2,
        2
      ],
      "2": [
        1,
        2,
        2,
        2,
        2
      ],
      "3": [
        2,
        2,
        2,
        4,
        2
      ],
      "4": [
        2,
        1,
        2,
        4,
        2
      ],
      "5": [
        1,
        2,
        1,
        2,
        2
      ],
      "6": [
        2,
        2,
        1,
        4,
        2
      ],
      "7": [
        2,
        1,
        1,
        3,
        2
      ]
    },
    "atoms": [
      "d2",
      "d1",
      "d3"
    ],
    "alphabet": [
      [],
      [
        "d1"
      ],
      [
        "d2"
      ],
      [
        "d3"
      ]
    ],
    "transitions": {
      "0": {
        "d1 & !d2 & !d3": 7,
        "d2 & !d1 & !d3": 5,
        "!d1 & !d2 & !d3": 0,
        "d3 & !d1 & !d2": 1
      },
      "1": {
        "d1 & !d2": 4,
        "!d1 & !d2": 1,
        "d2 & !d1": 2
      },
      "2": {
        "!d1": 2,
        "d1": 3
      },
      "3": {
        "true": 3
      },
      "4": {
        "!d2": 4,
        "d2": 3
      },
      "5": {
        "!d1 & !d3": 5,
        "d1 & !d3": 6,
        "d3 & !d1": 2
      },
      "6": {
        "!d3": 6,
        "d3": 3
      },
      "7": {
        "!d2 & !d3": 7,
        "d3 & !d2": 4,
        "d2 & !d3": 6
      }
    },
    "init_state": 0,
    "pref_graph": {
      "nodes": {
        "0": {
          "name": "((F(d1) & F(d2) & F(d3) & (F(d1) & F((d2 | d3)))) | (F(d1) & F(d3) & (F(d1) & F((d2 | d3)))) | (F(d1) & F(d2) & (F(d1) & F((d2 | d3)))))",
          "partition": [
            [
              2,
              1,
              2,
              4,
              2
            ],
            [
              2,
              2,
              2,
              4,
              2
            ],
            [
              2,
              2,
              1,
              4,
              2
            ]
          ]
        },
        "1": {
          "name": "(F(d2) & F(d3))",
          "partition": [
            [
              1,
              2,
              2,
              2,
              2
            ]
          ]
        },
        "2": {
          "name": "F(d3)",
          "partition": [
            [
              1,
              1,
              2,
              2,
              2
            ]
          ]
        },
        "3": {
          "name": "F(d2)",
          "partition": [
            [
              1,
              2,
              1,
              2,
              2
            ]
          ]
        },
        "4": {
          "name": "F(d1)",
          "partition": [
            [
              2,
              1,
              1,
              3,
              2
            ]
          ]
        },
        "5": {
          "name": "!((F(d1) | F(d2) | F(d3) | (F(d1) & F((d2 | d3)))))",
          "partition": [
            [
              1,
              1,
              1,
              1,
              1
            ]
          ]
        }
      },
      "edges": {
        "0": [
          0
        ],
        "1": [
          0,
          1
        ],
        "2": [
          0,
          1,
          2
        ],
        "3": [
          0,
          1,
          3
        ],
        "4": [
          0,
          4
        ],
        "5": [
          0,
          1,
          2,
          3,
          4,
          5
        ]
      }
    }
  }
}
